Reconstruction methods for inverse scattering problems with phaseless data

We investigate phaseless inverse scattering problem for the Schr\"odinger equation and develop reconstruction methods based on the inverse Born series (IBS). We consider three types of phaseless data: the far-field total field, the total field and the far-field scattered field. For phaseless total-field data, we extend the IBS framework and analyze its radius of convergence. In the far-field setting, we propose a Fourier-based reconstruction method that exploits the scattering reciprocity between incident and observation directions to recover Fourier coefficients of the scattering potential. For phaseless scattered-field data, we employ a polarization-based approach to recover phase information and enable IBS reconstruction. Numerical experiments are conducted to validate the proposed methods.

==> data/direct/badcircle/intensity/intensity_errors.txt <==
data_method=1
projection=3.0421418129e-02
ibs_m1=8.2814032216e-01
ibs_m2=6.4845505736e-01
ibs_m3=7.5589507861e-01
ibs_m4=6.7746997509e-01
ibs_m5=1.0607660207e+00


==> data/direct/badcircle/phase/phase_errors.txt <==
data_method=1
projection=2.2013689980e-02
ibs_m1=1.2442836441e+00
ibs_m2=1.2378044829e+00
ibs_m3=1.2660912725e+00
ibs_m4=1.2651181176e+00
ibs_m5=1.2755047141e+00


==> data/direct/badgaussian/intensity/intensity_errors.txt <==
data_method=1
projection=3.5850284592e-02
ibs_m1=5.1572077562e-01
ibs_m2=4.6854595498e-01
ibs_m3=4.2336795434e-01
ibs_m4=4.4134499816e-01
ibs_m5=4.7430255632e-01


==> data/direct/badgaussian/phase/phase_errors.txt <==
data_method=1
projection=1.4703421583e-02
ibs_m1=1.1110977628e+00
ibs_m2=1.0900738455e+00
ibs_m3=1.1195262518e+00
ibs_m4=1.1172382056e+00
ibs_m5=1.1356317098e+00


==> data/direct/goodcircle/intensity/intensity_errors.txt <==
data_method=1
projection=3.0421414874e-02
ibs_m1=1.3936611039e-01
ibs_m2=3.8345496436e-02
ibs_m3=3.4380629280e-02
ibs_m4=3.2879549883e-02
ibs_m5=3.2962781022e-02


==> data/direct/goodcircle/phase/phase_errors.txt <==
data_method=1
projection=2.2013689980e-02
ibs_m1=9.5026778025e-02
ibs_m2=5.3876842338e-02
ibs_m3=2.5550925097e-02
ibs_m4=2.5078299919e-02
ibs_m5=2.3271116250e-02


==> data/direct/goodgaussian/intensity/intensity_errors.txt <==
data_method=1
projection=3.5850284592e-02
ibs_m1=2.0203678212e-01
ibs_m2=5.7445392875e-02
ibs_m3=4.3145474991e-02
ibs_m4=3.9517807674e-02
ibs_m5=3.9190102630e-02
ibs_m6=3.8762211431e-02
ibs_m7=3.8684150155e-02
ibs_m8=3.8613316281e-02
ibs_m9=3.8569945363e-02


==> data/direct/goodgaussian/phase/phase_errors.txt <==
data_method=1
projection=1.4703421583e-02
ibs_m1=2.2894933197e-01
ibs_m2=1.6466066669e-01
ibs_m3=8.6371058257e-02
ibs_m4=7.6845659581e-02
ibs_m5=5.2371602041e-02
ibs_m6=4.8557744135e-02
ibs_m7=3.8183455604e-02
ibs_m8=3.6310201490e-02
ibs_m9=3.1359963784e-02


==> data/fourier/badcircle/phase/phase_errors.txt <==
data_method=2
projection=1.2094786987e-02
ibs_m1=2.6086112149e-01
ibs_m2=2.2606342206e-01
ibs_m3=1.2351316305e-01
ibs_m4=1.1635413844e-01
ibs_m5=7.6494067130e-02
ibs_m6=7.3727703850e-02
ibs_m7=5.2946898160e-02
ibs_m8=5.1514391864e-02
ibs_m9=3.9101649873e-02


==> data/fourier/badcircle/phaseless/phaseless_errors.txt <==
data_method=2
projection=3.4507643802e-02
ibs_m1=6.0493840831e-01
ibs_m2=5.3037669997e-01
ibs_m3=4.7192030867e-01
ibs_m4=4.5369741640e-01
ibs_m5=4.2971947485e-01
ibs_m6=4.3326034139e-01
ibs_m7=4.3980016310e-01


==> data/fourier/badgaussian/phase/phase_errors.txt <==
data_method=2
projection=8.2151389418e-03
ibs_m1=2.6089391515e-01
ibs_m2=2.3629144392e-01
ibs_m3=1.4781048285e-01
ibs_m4=1.3757422451e-01
ibs_m5=1.0550223571e-01
ibs_m6=9.9270542968e-02
ibs_m7=8.3262282930e-02


==> data/fourier/badgaussian/phaseless/phaseless_errors.txt <==
data_method=2
projection=6.0728145191e-02
ibs_m1=5.9446303718e-01
ibs_m2=5.2253857466e-01
ibs_m3=4.9412318431e-01
ibs_m4=4.7281674456e-01
ibs_m5=4.6140757343e-01
ibs_m6=4.5017348573e-01
ibs_m7=4.4413484095e-01


==> data/fourier/goodcircle/phase/phase_errors.txt <==
data_method=2
projection=1.2094786987e-02
ibs_m1=6.1441064576e-02
ibs_m2=4.1140346284e-02
ibs_m3=1.3291439258e-02
ibs_m4=1.3132494987e-02
ibs_m5=1.2317318818e-02


==> data/fourier/goodcircle/phaseless/phaseless_errors.txt <==
data_method=2
projection=3.4507643802e-02
ibs_m1=2.2149856972e-01
ibs_m2=1.1636243951e-01
ibs_m3=6.9363069896e-02
ibs_m4=6.2966721536e-02
ibs_m5=5.9354393149e-02


==> data/fourier/goodgaussian/phase/phase_errors.txt <==
data_method=2
projection=8.2151389418e-03
ibs_m1=5.8165319717e-02
ibs_m2=4.1233642526e-02
ibs_m3=1.1977493102e-02
ibs_m4=1.0326329143e-02
ibs_m5=9.8531848725e-03


==> data/fourier/goodgaussian/phaseless/phaseless_errors.txt <==
data_method=2
projection=5.9813254047e-02
ibs_m1=2.2702610733e-01
ibs_m2=1.2481547247e-01
ibs_m3=9.4107529943e-02
ibs_m4=8.8668896004e-02
ibs_m5=8.6519577745e-02


==> data/polarization/badcircle/phase_errors.txt <==
data_method=2
projection=1.2094786987e-02
ibs_m1=7.3158182205e-01
ibs_m2=7.0733794689e-01
ibs_m3=6.9056954989e-01
ibs_m4=6.8438187657e-01
ibs_m5=6.8280806798e-01


==> data/polarization/badcircle/single_errors.txt <==
data_method=3, outer_idx=1, projection_root_for_method3=/www/home2/yushenwen/phaselessnew/full_fourier/out_phase_vs_phaseless11, projection_mode_for_method3=phase, a_for_method3=5.0
projection=1.2094786987e-02
polarization=2.7838310202e-01
ibs_m1=6.0902863729e-01
ibs_m2=5.7416953289e-01
ibs_m3=5.0350698924e-01
ibs_m4=4.9044586429e-01
ibs_m5=4.5625565973e-01


==> data/polarization/badgaussian/phase_errors.txt <==
data_method=2
projection=8.2151389418e-03
ibs_m1=8.8089853891e-01
ibs_m2=8.7753529996e-01
ibs_m3=8.9423270196e-01


==> data/polarization/badgaussian/single_errors.txt <==
data_method=3, outer_idx=1, projection_root_for_method3=/www/home2/yushenwen/phaselessnew/full_fourier/out_phase_vs_phaseless12, projection_mode_for_method3=phase, a_for_method3=6.0
projection=8.2151389418e-03
polarization=3.8053567720e-01
ibs_m1=7.0267058497e-01
ibs_m2=6.9065432068e-01
ibs_m3=6.6908709821e-01


==> data/polarization/goodcircle/phase_errors.txt <==
data_method=2
projection=1.2094786987e-02
ibs_m1=2.6086112149e-01
ibs_m2=2.2606342206e-01
ibs_m3=1.2351316305e-01
ibs_m4=1.1635413844e-01
ibs_m5=7.6494067130e-02
ibs_m6=7.3727703850e-02
ibs_m7=5.2946898160e-02
ibs_m8=5.1514391864e-02
ibs_m9=3.9101649873e-02


==> data/polarization/goodcircle/single_errors.txt <==
data_method=3, outer_idx=1, projection_root_for_method3=/www/home2/yushenwen/phaselessnew/full_fourier/out_phase_vs_phaseless10, projection_mode_for_method3=phase, a_for_method3=1.0
projection=1.2094786987e-02
polarization=1.0917138454e-01
ibs_m1=2.5709353948e-01
ibs_m2=2.1800954861e-01
ibs_m3=1.1303895853e-01
ibs_m4=1.0416222140e-01
ibs_m5=6.5451922379e-02
ibs_m6=6.2372423642e-02
ibs_m7=4.6919587496e-02
ibs_m8=4.5814260251e-02
ibs_m9=4.1624317665e-02


==> data/polarization/goodgaussian/phase_errors.txt <==
data_method=2
projection=8.2151389418e-03
ibs_m1=1.8046127495e-01
ibs_m2=1.5626599825e-01
ibs_m3=7.5387454574e-02
ibs_m4=6.6638274305e-02
ibs_m5=4.3850300078e-02
ibs_m6=3.9446401617e-02
ibs_m7=3.1832094710e-02


==> data/polarization/goodgaussian/single_errors.txt <==
data_method=3, outer_idx=1, projection_root_for_method3=/www/home2/yushenwen/phaselessnew/full_fourier/out_phase_vs_phaseless15, projection_mode_for_method3=phase, a_for_method3=1.0
projection=8.2151389418e-03
polarization=7.8536317658e-02
ibs_m1=1.8989600397e-01
ibs_m2=1.6417054697e-01
ibs_m3=9.3702800515e-02
ibs_m4=8.4654997147e-02
ibs_m5=6.6521490060e-02
ibs_m6=6.2318187062e-02
ibs_m7=5.5919336685e-02

